KVzip: Query-Agnostic KV Cache Compression with Context Reconstruction

Transformer-based large language models (LLMs) cache context as key-value (KV) pairs during inference. As context length grows, KV cache sizes expand, leading to substantial memory overhead and increased attention latency. This paper introduces KVzip, a query-agnostic KV cache eviction method enabling effective reuse of compressed KV caches across diverse queries. KVzip quantifies the importance of a KV pair using the underlying LLM to reconstruct original contexts from cached KV pairs, subsequently evicting pairs with lower importance. Extensive empirical evaluations demonstrate that KVzip reduces KV cache size by $3$-$4\times$ and FlashAttention decoding latency by approximately $2\times$, with negligible performance loss in question-answering, retrieval, reasoning, and code comprehension tasks. Evaluations include various models such as LLaMA3.1, Qwen2.5, and Gemma3, with context lengths reaching up to 170K tokens. KVzip significantly outperforms existing query-aware KV eviction methods, which suffer from performance degradation even at a 90% cache budget ratio under multi-query scenarios.

==> data/chunk_size.csv <==
ratio,1k,2k,4k,8k
1,0,0,0,0
0.9,0.003,0,0.003,0.005
0.8,0.008,0,0.001,0.008
0.7,0.005,0,0.001,0.004
0.6,0.002,0,0.006,0.009
0.5,0.006,0,0.009,0.016
0.4,0.012,0,0.021,0.014
0.3,0.022,0,0.012,0.017
0.2,0.015,0,0.033,0.023
0.1,0.021,0,0.042,0.051

==> data/duo.csv <==
ratio,duo,prob-fix,prob-head,prob
1,1,1,1,1
0.9,1.02,1.04,1.02,0.99
0.8,1.02,1.02,1.05,1
0.7,1,1,1.02,1.03
0.6,0.86,0.98,0.99,1.04
0.5,0.82,0.89,0.86,1.07
0.4,0.64,0.77,0.82,1.06

==> data/format.csv <==
squad,first,last,q-repeat,qa,repeat
1,92.91,92.91,92.91,92.91,92.91
0.9,92.54,92.64,91.76,91.64,92.91
0.8,91.03,91.21,90.28,91.08,93.11
0.7,89.01,90.4,87.43,90.02,93.39
0.6,86.91,87.95,82.91,87.68,93.61
0.5,83.53,83.42,76.52,82.97,93.34
0.4,79.39,77.65,66.96,77.45,92.95
0.3,72.28,69.08,60.27,70.55,92.44
0.2,61.94,54.59,48.94,56.18,91.42
0.1,49.21,37.16,32.06,34.36,82.12

==> data/gemma-12b-full.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob,kv-h2o,kv-snap,kv-pyramid,kv-prob,prefix-h2o,prefix-snap,prefix-pyramid,prefix-prob,vt-h2o,vt-snap,vt-pyramid,vt-prob,repoqa-h2o,repoqa-snap,repoqa-pyramid,repoqa-prob,qa-h2o,qa-snap,qa-pyramid,qa-prob,choice-h2o,choice-snap,choice-pyramid,choice-prob,mf-h2o,mf-snap,mf-pyramid,mf-prob,many-h2o,many-snap,many-pyramid,many-prob,summary-h2o,summary-snap,summary-pyramid,summary-prob
1,94,94,94,94,100,100,100,100,80,80,80,80,28.9,28.9,28.9,28.9,54,54,54,54,27.2,27.2,27.2,27.2,39.09,39.09,39.09,39.09,39.4,39.4,39.4,39.4,69.4,69.4,69.4,69.4,28,28,28,28,51.1,51.1,51.1,51.1,31,31,31,31
0.9,94.2,92.1,92.3,94,100,97,97,100,80,77,80,81,28.6,26.1,27.6,28.6,52.2,47.8,51,54.2,27,27.9,24.7,27.4,37.5,35.23,36.14,38.64,38.4,39.7,39.9,39.1,68.1,70.8,70.8,69.4,27.8,27.8,28.3,27.8,50.7,49.3,50,51.1,30.8,31,30.8,31
0.8,94,89.5,89.9,94.4,97,84.9,84.9,100,79,79,78,81,25.9,19.6,21.7,28.2,44.2,38.6,43.2,53,28,26.9,26.3,26.9,34.55,27.5,32.05,38.64,40.6,38.4,37.6,38.9,70.8,69.4,70.8,69.4,28.8,27.8,27.7,28.5,51.1,51.9,49.6,51.5,30.9,30.7,30.7,31.4
0.7,92.5,85,84.1,94.1,90.9,69.7,69.7,100,79,78,76,81,22.9,11,14.6,27.2,26.2,28.4,28.8,53.8,25.5,25.7,27.6,26.9,32.05,21.14,26.59,37.95,40.4,37.3,37.6,41.7,70.8,69.4,68.1,70.8,28.3,26.7,27,28.7,50.7,52.6,50.7,51.5,31,30,30.1,31.3
0.6,91.8,79.3,77.4,94.2,81.8,57.6,54.6,100,80,78,77,82,17.4,6.7,10.3,26.2,13.2,15.2,12.2,50.4,23.8,26.7,27.4,26.4,26.82,16.59,19.55,37.5,40.3,33.2,35.6,41.3,72.2,66.7,68.1,70.8,28.5,26.7,26,28.8,50.7,52.6,50.4,50,30.6,29.6,29.5,31.1
0.5,89.8,72.9,71.8,94.3,75.8,51.5,51.5,100,81,74,74,83,10.5,3.9,4.2,25.3,8.4,6.8,2.4,47.6,21.4,25.8,26.6,26.5,21.59,12.73,10.68,34.77,37.7,33.3,33.4,42.2,68.1,62.5,68.1,72.2,28,26.3,25.2,28.5,50,53,50,50.7,30.3,29.2,28.9,30.5
0.4,85.4,66.8,66.9,93.4,36.4,51.5,45.5,100,74,62,64,83,5.9,1.6,1.6,23.8,1.6,2.2,0.6,46.6,15.8,25.5,27.2,27.5,13.86,7.05,7.5,33.86,36.9,31.9,29.6,41.8,70.8,62.5,68.1,72.2,29.3,25.2,24.2,25.7,50.4,51.1,51.5,49.6,30.2,28.2,28.4,30.2
0.3,80.7,58.3,58.1,91.8,6.1,36.4,33.3,100,70,44,58,85,1.1,0.4,0.6,22.8,0.2,0.6,0.6,39.4,11.4,25.7,27,28.8,10,4.32,4.77,30.45,37.3,32.3,27.9,38.1,68.1,61.1,65.3,70.8,29.2,24.8,23.5,24.5,51.1,51.9,52.2,50,29.7,28.1,27.3,29.2
0.2,70.5,48.1,50.1,86.4,0,18.2,18.2,60.6,61,26,41,75,0,0,0,15.9,0,0,0,26,11.3,21.4,24,29,4.77,1.82,2.95,19.32,36.9,27,29.3,32.2,69.4,60.7,63.9,70.8,30,23,22,23.5,51.9,50.7,51.5,50.7,27.6,27.3,26.6,27.1
0.1,63,35.3,36.7,53.4,0,9.1,9.1,3,45,24,22,48,0,0,0,1.6,0,0,0,0.8,4.8,15.1,15.6,27.6,1.82,0.68,0.68,3.64,34.4,21.5,18,21.8,68.1,56.5,56.5,53.2,19.3,21.3,17,16.3,51.9,48.9,48.9,49.3,25.1,26.1,25.8,26.8

==> data/gemma-12b.csv <==
ratio,h2o,snap,pyramid,prob
1,1,1,1,1
0.9,0.99,0.97,0.98,1
0.8,0.97,0.9,0.92,1
0.7,0.91,0.82,0.84,1
0.6,0.86,0.76,0.76,0.99
0.5,0.79,0.7,0.69,0.98
0.4,0.69,0.64,0.65,0.96
0.3,0.62,0.59,0.6,0.93
0.2,0.58,0.51,0.54,0.8
0.1,0.49,0.44,0.42,0.51

==> data/llama-3b.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob
1,90.2,90.2,90.2,90.2,100,100,100,100,63,63,63,63
0.9,89.8,86.3,86,90.2,100,87.88,87.88,100,60,66,62,63
0.8,88.6,81,78,89.9,81.82,69.7,72.73,100,60,57,64,61
0.7,83.6,73.2,68.2,90.4,33.33,60.61,66.67,100,58,52,47,57
0.6,76.7,62.4,55.5,90.2,15.15,48.48,48.48,100,48,45,27,59
0.5,63.9,54,41.5,90.7,0,36.36,21.21,84.85,38,25,16,59
0.4,54.6,43.1,33.5,90.8,0,30.3,15.15,81.82,31,14,9,58
0.3,42.5,34.7,26,91,0,9.09,9.09,81.82,16,10,5,60
0.2,33.43,24.9,15.92,89.85,0,9.09,9.09,84.85,4,2,5,51
0.1,24.11,13.95,10.6,82.73,0,9.09,9.09,75.76,6,0,0,36

==> data/llama-8b-full.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob,kv-h2o,kv-snap,kv-pyramid,kv-prob,prefix-h2o,prefix-snap,prefix-pyramid,prefix-prob,vt-h2o,vt-snap,vt-pyramid,vt-prob,repoqa-h2o,repoqa-snap,repoqa-pyramid,repoqa-prob,qa-h2o,qa-snap,qa-pyramid,qa-prob,choice-h2o,choice-snap,choice-pyramid,choice-prob,mf-h2o,mf-snap,mf-pyramid,mf-prob,many-h2o,many-snap,many-pyramid,many-prob,summary-h2o,summary-snap,summary-pyramid,summary-prob
1,92.9,92.9,92.9,92.9,100,100,100,100,67,67,67,67,63.4,63.4,63.4,63,28.2,28.2,28.2,28,27.1,27.1,27.1,27.2,40.7,40.7,40.7,40.7,48.5,48.5,48.5,48.7,76.4,76.4,76.4,76.4,16,16,16,16,33.7,33.7,33.7,33.7,39.1,39.1,39.1,39.1
0.9,92.4,89.9,90.3,92.9,100,100,100,100,74,69,65,67,57.4,61.6,61.4,63.2,23.8,27.6,27.4,28.2,27.6,26.9,27,27.4,40.7,40.5,40.2,40.2,45.6,45.2,45.3,47.6,76.4,76.4,76.4,76.4,16.2,16.2,16.2,16,35.9,34.1,34.4,33.7,39,38.6,38.6,39
0.8,91.9,83.3,82.4,93.1,100,87.88,90.91,100,72,68,71,67,46.6,60.4,60.6,63.6,15.6,26.2,27,28,27.4,26.7,27.1,27.3,39.1,39.1,38.9,40.7,45.6,45.8,45.4,47.6,73.6,76.4,76.4,76.4,13.8,16.7,16.8,16,33.7,33,34.4,34.1,38.8,38.8,38.9,39.1
0.7,88.5,78.1,74.4,93.4,90.91,78.79,75.76,100,69,61,62,66,26,54,53.4,63.8,5.6,25.6,27.4,28.2,26.5,27.1,26.9,27.1,36.1,36.4,37.3,40.5,45.3,43.8,43.9,46.7,72.2,75,76.4,77.8,12.5,16.7,17.3,16,33.7,33.3,34.1,34.1,38.8,38.7,38.7,39.1
0.6,84.3,68.6,62,93.6,33.33,60.61,63.64,100,64,48,48,67,8.2,45.8,42.4,64,1.4,22.4,25,28,25.7,27.3,27.3,27.3,32.3,33.2,35,39.8,40.8,45.3,44.8,46.3,72.2,72.2,75,77.8,10.2,17,17.7,16.3,32.6,33.7,34.8,34.1,38.3,38.7,38.3,39
0.5,75.6,60.2,49.8,93.3,3.03,39.39,30.3,100,54,40,27,71,0.4,32.8,30.4,62.8,0,20.6,18.8,27.4,22.7,27.9,28.9,27.8,26.1,27.7,27.7,40.7,39.5,43.9,47,46.2,73.2,69.4,75,75,6.3,17.5,17.2,17.2,34.4,33.7,33,34.1,37.9,37.8,37.6,38.9
0.4,66.1,48.7,40.6,93,0,27.27,18.18,100,35,30,18,68,0,24.6,23.6,60.2,0,15.8,15.8,28.4,4.1,28.8,29.6,28.8,17.3,21.4,20.5,35.5,32.5,42.2,45.3,39,66.7,70.8,72.2,65.3,3.5,17.8,17.2,18.5,34.8,33.7,32.6,34.1,38.1,37.3,36.3,38.4
0.3,58.2,41.6,34.3,92.4,0,12.12,12.12,100,27,11,6,69,0,16.6,17.6,49.6,0,10.4,12.4,10,0.8,28.4,30.7,29.5,10,11.4,12.5,25.7,27.5,36.8,39,38.1,58.3,70.8,72.2,60.7,2.3,18.3,17.7,17.3,37,34.1,32.2,33.4,37.3,35.6,34.9,39.7
0.2,44.57,32.21,24.88,91.42,0,9.09,9.09,100,9,4,10,67,0,11,13.4,0.2,0,5.4,8.8,0.4,0.4,26.2,29.6,30.5,5,4.8,6.4,18.6,25.7,34.5,33.8,31.9,54.2,64.8,68.1,59.7,0.8,18.5,17.3,16.8,35.6,35.2,32.6,33,34.8,33.4,32.9,37.7
0.1,32.17,21.13,20.04,82.12,0,9.09,6.06,100,6,3,4,52,0,3.8,4.2,0,0,2,3.2,0,0.1,21.8,27.9,30.3,1.6,1.8,1.6,11.4,22.9,23.2,23.2,29,44.4,55.1,67.6,63.9,1.3,17.2,14,13.2,34.8,35.9,35.9,33.3,31,30.5,30.8,34.3

==> data/llama3-8b.csv <==
ratio,h2o,snap,pyramid,prob
1,1,1,1,1
0.9,0.99,0.99,0.98,1
0.8,0.92,0.96,0.98,1
0.7,0.84,0.92,0.93,1
0.6,0.71,0.86,0.87,1
0.5,0.61,0.79,0.76,1.01
0.4,0.46,0.72,0.69,0.98
0.3,0.4,0.62,0.62,0.88
0.2,0.33,0.55,0.56,0.75
0.1,0.29,0.46,0.47,0.68

==> data/logit.csv <==
kv,logit,prob
1,63.2,63.2
0.9,63.8,63.2
0.8,64.2,63.6
0.7,64.4,63.8
0.6,64,63.8
0.5,64.4,63.2
0.4,32.6,60.4
0.3,14.2,49
0.2,2.2,0.3
0.1,0,0

==> data/profile.csv <==
ratio,decoding,kvcache,chunk,time,memory
1,0.39,16.3,0.5,95.8,30.5
0.8,0.34,13.1,1,75.4,30.7
0.6,0.27,9.8,2,65.9,31.1
0.4,0.22,6.5,4,71.9,32.5
0.2,0.17,3.3,8,87.2,38.8

==> data/quant-full.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob,kv-h2o,kv-snap,kv-pyramid,kv-prob,prefix-h2o,prefix-snap,prefix-pyramid,prefix-prob,vt-h2o,vt-snap,vt-pyramid,vt-prob,repoqa-h2o,repoqa-snap,repoqa-pyramid,repoqa-prob,qa-h2o,qa-snap,qa-pyramid,qa-prob,choice-h2o,choice-snap,choice-pyramid,choice-prob,mf-h2o,mf-snap,mf-pyramid,mf-prob,many-h2o,many-snap,many-pyramid,many-prob,summary-h2o,summary-snap,summary-pyramid,summary-prob
1,91.1,91.1,91.1,91.1,100,100,100,100,11,11,11,11,9.1,9.1,9.1,9.1,46.4,46.4,46.4,46.4,21.29,21.29,21.29,21.29,5.45,5.45,5.45,5.45,32.48,32.48,32.48,32.48,45.83,45.83,45.83,45.83,30.33,30.33,30.33,30.33,22.22,22.22,22.22,22.22,36.64,36.64,36.64,36.64
0.9,89.5,85.4,85.7,90.5,100,97,97,97,10,15,10,12,6.8,9.1,9.9,9.7,38.6,44.2,45.4,48.4,21.6,21.78,23.47,22.44,1.82,5.45,5.45,5.45,33.23,36.19,33.23,36.47,48.61,54.17,52.78,50,29,30.67,30,29.33,25.56,28.15,26.3,21.11,36.62,36.71,36.95,37.31
0.8,87.5,76.3,76.8,89.8,100,93.9,90.9,100,11,16,11,11,5.7,8.5,8.4,8.7,36.4,37.6,45.6,45.8,21.47,22.27,22.71,22.13,2.73,1.82,4.55,4.55,37,37.31,33.27,36.34,52.78,50,51.39,48.61,28.5,29.17,29.17,29.67,26.67,27.04,24.07,23.7,36.9,37.31,36.83,36.91
0.7,84.1,66.6,63.7,90.2,97,84.9,81.8,97,11,11,9,9,3.2,6.9,7.9,8.3,33.8,32,41.4,48,20.09,23.29,22.44,21.02,3.64,1.82,0.91,5.45,32.53,32.33,35.21,35.29,45.83,48.61,41.67,40.28,28.67,30.83,29.33,32.33,25.56,20.74,27.78,25.19,36.55,36.18,35.81,36.19
0.6,77,57.1,52.7,90,90.9,57.6,57.6,100,13,8,10,9,2.8,4.3,5,9.6,28,19.6,31.6,50.8,16.67,22.76,22.44,21.29,0.91,0,0.91,5.45,34.97,33.22,33.55,32.1,47.22,52.78,50,41.67,28,30.17,31.17,30.17,30.37,21.85,20.74,20,37.07,35.24,35.04,36.8
0.5,68.9,49.3,38.7,90.2,60.6,45.5,39.4,100,10,6,8,15,1.1,2.7,3.5,8.8,15.2,10.2,18.8,52,14.36,24.98,23.82,21.73,2.73,0.91,0,5.45,33.02,35.22,32.95,34.37,45.83,48.61,47.22,45.83,25.5,28.5,29,31,30.74,24.44,25.19,23.7,36.05,34.82,33.59,36.34
0.4,57.5,39.6,31.1,90.1,18.2,27.3,18.2,100,3,9,7,12,0.1,1.4,2,9.5,5,7.2,9,51.8,9.78,27.33,21.87,22.76,0,0,1.82,3.64,37.33,30.99,35.1,35.76,43.06,52.78,47.22,43.06,20.67,30,29.33,32.33,23.7,24.44,30.74,18.89,34.85,34.39,33.92,36.2
0.3,45.7,32.6,29.1,89.5,0,12.1,12.1,100,4,6,5,10,0,0.8,1.2,8.8,0.2,3.2,3.4,55.2,4.8,26.76,25.07,23.51,0,0,0,4.55,32.29,26.4,31.01,38.69,45.83,44.44,45.83,45.83,12.33,28.33,25.5,30.17,17.41,27.78,27.04,20,34.36,31.85,32.56,36.42
0.2,34,26.1,21.9,89.8,0,12.1,12.1,100,5,5,6,11,0,0.3,0.5,7.2,0,1.2,1.2,50,1.47,21.56,27.56,23.42,0,0,0,2.73,35.64,26.65,23.09,35.82,50,45.83,55.56,50,6.83,28,24.83,31.83,21.48,24.07,25.19,25.56,31.68,30.29,30.19,36.09
0.1,23.6,17.1,16.9,77.1,0,9.1,9.1,84.9,5,5,7,8,0,0,0.1,2.6,0,0.6,0.2,27.6,0.58,18.36,22.36,23.6,0,0,0,2.73,17.32,19.7,21.08,34.41,38.89,45.83,51.39,51,1.83,26.17,20,27.5,32.59,24.81,32.22,25.93,29.6,29.17,28.87,34.22

==> data/quant.csv <==
ratio,h2o,snap,pyramid,prob
1,1,1,1,1
0.9,0.917,1.019,1.029,1.031
0.8,0.943,0.983,0.98,1.003
0.7,0.89,0.871,0.875,0.989
0.6,0.851,0.751,0.796,0.987
0.5,0.76,0.711,0.709,1.01
0.4,0.538,0.688,0.693,0.994
0.3,0.435,0.606,0.598,1.006
0.2,0.428,0.549,0.582,0.986
0.1,0.371,0.499,0.554,0.841

==> data/qwen-14b-full.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob,kv-h2o,kv-snap,kv-pyramid,kv-prob,prefix-h2o,prefix-snap,prefix-pyramid,prefix-prob,vt-h2o,vt-snap,vt-pyramid,vt-prob,repoqa-h2o,repoqa-snap,repoqa-pyramid,repoqa-prob,qa-h2o,qa-snap,qa-pyramid,qa-prob,choice-h2o,choice-snap,choice-pyramid,choice-prob,mf-h2o,mf-snap,mf-pyramid,mf-prob,many-h2o,many-snap,many-pyramid,many-prob,summary-h2o,summary-snap,summary-pyramid,summary-prob
1,94.5,94.5,94.5,94.5,100,100,100,100,82,82,82,82,95.8,95.8,95.8,95.8,81,81,81,81,55.7,55.7,55.7,55.7,66.8,66.8,66.8,66.8,42.4,42.4,42.4,42.4,81.9,81.9,81.9,81.9,46.2,46.2,46.2,46.2,45.6,45.6,45.6,45.6,38.5,38.5,38.5,38.5
0.9,92.7,91.5,89.8,94.6,100,100,100,100,77,83,81,83,92.8,93.8,93.2,95.8,82.4,78.8,78.8,81,52.8,56.5,56,56,68.2,63.9,63.6,67.1,44.2,43,43.3,43.3,81.9,81.9,81.9,81.9,45.8,46.3,46.3,46.3,44.8,44.4,44.4,45.6,38.9,38.8,38.6,38.5
0.8,89.5,85.4,79.5,94.3,100,90.91,84.85,100,79,81,80,84,60,89,86.8,96.2,71.6,73.6,73,80.2,49.9,54.2,55.2,55.9,67.5,60.7,56.4,66.8,44.7,45.8,46.1,44.6,81.9,84.7,83.3,81.9,46.8,46.5,46.8,46.5,44.4,44.4,45.6,46.3,39.1,38.8,38.5,38.8
0.7,82.5,78.6,67,94.4,87.88,75.76,66.67,100,73,75,65,81,14.8,75.6,70.4,96.2,38.4,65.6,62.8,79.6,45.5,55.7,54.3,56.3,66.1,52.3,45.2,67.3,47.9,47.2,47.5,43.9,81.9,84.7,84.7,83.3,45.7,45.8,46,46,46.3,45.6,45.9,45.9,38.9,38.6,38.5,38.8
0.6,78.5,70.2,53.8,94.6,51.52,57.58,48.48,100,63,63,44,81,1.4,57.6,46.2,95.8,9.2,51.8,45.4,78,39.9,53.7,51.6,55.8,58.6,42.5,35.2,67.3,46.3,46.8,45.9,43.7,79.2,80.6,83.3,83.3,40.8,46.2,46.7,46.2,45.9,44.8,45.9,45.9,38.7,38.3,37,39
0.5,69.5,57.4,37.5,94.5,12.12,36.36,12.12,100,52,49,21,81,0,38.8,25.8,96,0.6,38.4,22,74.2,23.7,53.7,50,56.4,47.3,35.2,19.6,66.1,46.9,40,38.6,43.9,81.9,76.4,80.6,84.7,36.5,46.7,44.8,46.3,45.6,44.8,45.9,47,38.6,37.7,35,38.8
0.4,61.7,45.3,33.4,94.6,0,33.33,12.12,100,34,37,14,82,0,19.2,16,96.2,0,24.8,16,68.6,10,50.3,46.1,58.3,31.8,24.6,11.6,66.4,46.4,42.6,40.1,46.1,79.2,76.4,76.4,83.3,30.5,46.7,44.7,47.2,45.6,46.7,44.4,47,37.4,36.4,33.7,39.1
0.3,49.3,35.6,26.3,94.2,0,12.12,9.09,100,22,18,11,83,0,9,8.6,90.2,0,11.6,8.6,56.2,2.6,47,43.2,59.8,21.4,15.9,8.2,65.9,47,37.7,33.6,46,80.6,73.6,73.6,80.6,22.2,45.7,41.8,46.7,45.6,46.3,45.2,47.4,36.2,35.4,32.7,37.9
0.2,36.72,28.58,21.8,93.6,0,9.09,9.09,100,12,3,8,81,0,4,3,36.4,0,4.8,3.2,12.6,0.3,40.7,32.7,64,11.8,7.5,3.6,65.7,39.9,34.5,27.8,48.1,79.2,69,71.8,79.2,9.8,42.3,37.8,44.7,45.9,46.7,47.8,45.6,33.8,33.5,30.9,37.2
0.1,24.35,21.51,18.3,90.79,0,9.09,9.09,100,2,2,2,77,0,0.4,0.4,2.8,0,1.4,1,3.4,0.2,25.2,17.8,68.4,2.1,2.7,0.9,57.7,27.6,20.6,18.2,38.7,70.8,64.8,62,71.8,4.8,34.8,32,44.2,45.6,45.9,45.6,45.2,28.5,30.6,29.2,32

==> data/qwen-14b.csv <==
ratio,h2o,snap,pyramid,prob
1,1,1,1,1
0.9,0.99,0.99,0.99,1
0.8,0.95,0.97,0.95,1.01
0.7,0.85,0.92,0.87,1
0.6,0.73,0.83,0.76,1
0.5,0.63,0.73,0.61,1
0.4,0.53,0.66,0.56,1.01
0.3,0.47,0.56,0.5,0.98
0.2,0.39,0.49,0.44,0.89
0.1,0.31,0.39,0.36,0.8

==> data/qwen-7b-multi.csv <==
ratio,summ-needle-h2o,summ-needle-snap,summ-needle-pyramid,summ-needle-prob,kv-repoqa-h2o,kv-repoqa-snap,kv-repoqa-pyramid,kv-repoqa-prob
1,68.5,68.5,68.5,68.5,81.5,81.5,81.5,81.5
0.9,68.2,68.4,68.6,68.4,31.8,42.6,37.5,81.3
0.8,68.2,68.4,68.2,68.4,24.4,31,27.6,81.8
0.7,67.9,68.2,67.6,68.5,16.5,26,18.8,81.1
0.6,67.3,67.7,66.7,68.2,10.9,19.3,11.4,81
0.5,63.7,67.4,65.6,68.3,9.4,13.6,4.4,81.4
0.4,56.2,66.9,65.1,68,4.8,9.2,3.4,81.7
0.3,45.4,66.2,64.5,67.5,3.1,6,1.9,81.1
0.2,28.8,65.2,62.9,66.6,0.4,2.3,1.1,75.4
0.1,16,63.2,51.6,58.2,0,1,0.3,61.9

==> data/qwen-7b.csv <==
ratio,squad-h2o,squad-snap,squad-pyramid,squad-prob,needle-h2o,needle-snap,needle-pyramid,needle-prob,gsm-h2o,gsm-snap,gsm-pyramid,gsm-prob,kv-h2o,kv-snap,kv-pyramid,kv-prob,prefix-h2o,prefix-snap,prefix-pyramid,prefix-prob,vt-h2o,vt-snap,vt-pyramid,vt-prob,repoqa-h2o,repoqa-snap,repoqa-pyramid,repoqa-prob,qa-h2o,qa-snap,qa-pyramid,qa-prob,choice-h2o,choice-snap,choice-pyramid,choice-prob,mf-h2o,mf-snap,mf-pyramid,mf-prob,many-h2o,many-snap,many-pyramid,many-prob,summary-h2o,summary-snap,summary-pyramid,summary-prob
1,93.7,93.7,93.7,93.7,100,100,100,100,69,69,69,69,60.6,60.6,60.6,60.6,51,51,51,50.4,41.2,41.2,41.2,41.2,62.1,62.1,62.1,62.1,41.3,41.3,41.3,41.3,77.8,77.8,77.8,77.8,33.2,33.2,33.2,33.2,36.3,36.3,36.3,36.3,37,37,37,37
0.9,85.6,88.1,85.1,93.4,48.48,100,96.97,100,71,70,74,74,5.6,51,58.8,61.2,30.6,31.2,43.2,50.8,42.4,41.6,41.4,40.8,58,60,59.8,62.5,41,42,40.8,42,79.2,76.4,76.4,77.8,32.7,32.8,32.5,32.8,36.7,37.8,35.9,35.9,36.9,36.8,36.6,36.9
0.8,73.4,80.1,72.5,94,3.03,78.79,78.79,100,59,68,60,71,0,38,50,60.2,3.6,15.2,32.4,50.6,38.3,41.1,41.3,40.4,44.3,54.1,49.8,62.1,41,42.8,42,43,80.6,73.6,76.4,77.8,32.8,32.7,32.8,32.8,36.7,37,34.8,36.3,36.2,36.7,36.8,36.9
0.7,63.3,73.2,58.8,93.6,0,72.73,54.55,100,49,60,40,74,0,24.4,36.6,59.8,0,8.8,21.8,51,34.5,40.3,41,40.5,31.8,45.7,34.8,62.5,38.6,40.5,41.6,43.2,81.9,73.6,73.6,77.8,29.2,32.7,33.2,32.5,37.4,36.3,34.4,36.3,36.6,36.4,35.9,36.9
0.6,54.3,64.4,41.4,93.5,0,60.61,39.39,100,32,41,19,74,0,16.8,19.4,61.6,0,7,10,50,23.4,41,40.7,40.4,21.8,35.9,19.3,62.1,38.2,41.5,40.6,42.9,77.8,72.2,72.2,77.8,24.5,33.2,33.7,33.5,37.4,38.2,35.2,35.6,36,36.1,33.9,36.6
0.5,44.7,51.7,25,94,0,51.52,9.09,100,14,32,7,71,0,9.4,8,64.6,0,3.8,4.2,39.8,12.8,40.8,38.2,40.8,16.4,24.1,7.7,62.1,35,38.4,30.9,43.3,56,70.8,70.8,77.8,20.8,33.2,32.8,34,34.4,37,37.4,35.6,35.4,35.4,31.2,36.3
0.4,37.6,39.8,22.7,94.5,0,39.39,9.09,100,9,24,10,69,0,4.2,3.2,65.2,0,2.8,2.6,36,5.1,40.1,37.8,41.3,9.1,15,5.7,60.7,10.7,35.4,31,43,18.1,70.8,69.4,79.2,13.2,33.2,30.2,33.5,31.5,34.4,37.4,34.8,26.8,34.3,30.6,36.7
0.3,29.5,32.2,19.7,94.3,0,12.12,9.09,100,6,13,4,67,0,1.2,0.8,69,0,1.2,1.2,22.6,2.6,36.6,36,41.4,5,9.8,3.6,60.2,2.1,35.3,22,45.2,16.7,65.3,69.4,76.4,7,32.2,28.3,35,20.7,34.4,37,34.8,20.5,32.8,29.5,36.1
0.2,21.6,25.2,15.3,92.8,0,9.09,9.09,100,3,1,5,61,0,0.6,0.6,38.2,0,0.2,0.6,2.6,1.2,31.9,31.5,42.7,1.1,4.6,1.6,55.2,5.9,32,24.6,41,15.3,63.9,63.9,72.2,3.8,31.5,24.5,34.8,15.9,34.4,32.6,33,18.4,30.9,28.8,35.4
0.1,14.5,14.9,11.2,63.6,0,9.09,9.09,100,4,0,0,11,0,0.2,0.2,9.4,0,0.2,0,0,0.4,28,22.4,44.3,0.2,1.4,0.5,38.9,2.7,28.4,20.9,37.5,19.4,56.5,56.5,66.7,2,28.5,20.5,29.7,14.4,33,32.2,30.4,18.2,28.9,28.4,34

==> data/ruler.csv <==
kv,snap,kvzip,pyramid,duo
1,94.45,94.45,94.45,94.45
0.9,92.62,94.45,91.69,95.32
0.75,84.05,94.47,75.77,94.99
0.5,55.71,94.59,40.67,38.45
0.25,33.06,94.38,30,20.8
0.1,19.24,85.9,19.28,20.78

==> data/scatter.csv <==
repeat-qa-x,repeat-qa-y,repeat-qa-log,repeat-summ-log,repeat-reason-log,qa-qa-log
0.0357,0.0357,-0.1168,-0.1217,-0.1452,-0.0486
0.0357,0.1071,-2.1765,-1.8652,-1.6497,-1.7378
0.0357,0.1786,-2.9662,-2.6574,-2.484,-2.099
0.0357,0.25,-3.4191,-3.2069,-3.1669,-2.3574
0.0357,0.3214,-3.9957,-3.618,-3.6757,-2.6287
0.0357,0.3929,-4.6778,-4.1487,-3.5834,-2.7929
0.0357,0.4643,-4.6778,-3.9957,-6,-2.9582
0.0357,0.5357,-4.6778,-3.9957,-3.9957,-3.1018
0.0357,0.6071,-4.6778,-6,-4.2924,-2.9952
0.0357,0.6786,-6,-6,-6,-3.1864
0.0357,0.75,-6,-6,-6,-3.3363
0.0357,0.8214,-4.6778,-6,-6,-3.4672
0.0357,0.8929,-6,-6,-6,-3.5834
0.0357,0.9643,-6,-6,-6,-3.5072
0.1071,0.0357,-1.1482,-1.2431,-1.2144,-1.5767
0.1071,0.1071,-2.0163,-1.7162,-1.4958,-2.1857
0.1071,0.1786,-2.6196,-2.2643,-2.0762,-3.3179
0.1071,0.25,-3.091,-2.7617,-2.64,-3.4425
0.1071,0.3214,-3.6556,-3.2069,-2.9027,-3.9957
0.1071,0.3929,-3.6556,-3.8508,-3.1361,-3.8508
0.1071,0.4643,-3.9957,-3.719,-3.7932,-4.2924
0.1071,0.5357,-4.1487,-3.9172,-3.7932,-4.6778
0.1071,0.6071,-4.2924,-4.2924,-3.9957,-6
0.1071,0.6786,-6,-6,-6,-4.2924
0.1071,0.75,-4.6778,-6,-4.2924,-4.1487
0.1071,0.8214,-4.6778,-6,-6,-6
0.1071,0.8929,-6,-6,-6,-6
0.1071,0.9643,-4.6778,-6,-6,-6
0.1786,0.0357,-1.4709,-1.6377,-1.733,-1.985
0.1786,0.1071,-2.427,-2.0034,-1.8632,-3.1733
0.1786,0.1786,-2.6071,-2.3371,-2.0404,-2.9205
0.1786,0.25,-3.1129,-2.6343,-2.4633,-4.2924
0.1786,0.3214,-3.5072,-3.0405,-2.9027,-4.1487
0.1786,0.3929,-3.767,-3.3655,-3.2832,-6
0.1786,0.4643,-3.8508,-3.767,-3.3757,-6
0.1786,0.5357,-4.1487,-3.9957,-3.9957,-6
0.1786,0.6071,-4.6778,-6,-3.5834,-6
0.1786,0.6786,-6,-4.6778,-3.6757,-4.6778
0.1786,0.75,-4.6778,-6,-4.2924,-6
0.1786,0.8214,-6,-4.6778,-6,-6
0.1786,0.8929,-6,-6,-6,-6
0.1786,0.9643,-6,-6,-6,-6
0.25,0.0357,-1.7212,-1.9003,-2.0092,-2.2898
0.25,0.1071,-2.7567,-2.3343,-2.2541,-3.4425
0.25,0.1786,-2.863,-2.5589,-2.3151,-4.2924
0.25,0.25,-3.0501,-2.7617,-2.4974,-3.6556
0.25,0.3214,-3.3363,-3.1302,-2.9389,-6
0.25,0.3929,-3.719,-3.2588,-3.2,-6
0.25,0.4643,-4.2924,-3.4191,-3.327,-6
0.25,0.5357,-6,-3.9172,-3.6757,-6
0.25,0.6071,-4.1487,-3.8508,-3.7932,-6
0.25,0.6786,-6,-3.9957,-6,-4.6778
0.25,0.75,-6,-6,-3.9957,-6
0.25,0.8214,-6,-4.6778,-4.2924,-6
0.25,0.8929,-6,-4.6778,-4.2924,-6
0.25,0.9643,-6,-6,-6,-6
0.3214,0.0357,-1.8794,-2.0329,-2.2075,-2.4866
0.3214,0.1071,-2.9027,-2.6476,-2.4774,-3.8508
0.3214,0.1786,-3.0752,-2.7617,-2.484,-4.6778
0.3214,0.25,-3.1864,-2.8413,-2.7397,-4.6778
0.3214,0.3214,-3.3002,-3.0752,-2.8857,-4.1487
0.3214,0.3929,-3.618,-3.2749,-3.0501,-6
0.3214,0.4643,-3.8508,-3.3655,-3.7932,-6
0.3214,0.5357,-4.6778,-3.5834,-3.4425,-4.6778
0.3214,0.6071,-4.1487,-4.2924,-3.9957,-6
0.3214,0.6786,-4.2924,-3.9172,-4.2924,-6
0.3214,0.75,-6,-4.6778,-6,-6
0.3214,0.8214,-6,-6,-4.2924,-4.6778
0.3214,0.8929,-6,-4.6778,-6,-6
0.3214,0.9643,-6,-6,-6,-6
0.3929,0.0357,-2.025,-2.235,-2.4259,-2.6343
0.3929,0.1071,-3.0173,-2.7693,-2.6594,-3.8508
0.3929,0.1786,-3.5072,-3.0311,-2.7279,-4.6778
0.3929,0.25,-3.4425,-3.0311,-2.7642,-6
0.3929,0.3214,-3.618,-3.1421,-3.0804,-6
0.3929,0.3929,-3.5834,-3.0501,-3.1073,-4.6778
0.3929,0.4643,-3.9172,-3.3862,-3.2832,-6
0.3929,0.5357,-3.9957,-3.5072,-4.2924,-6
0.3929,0.6071,-3.9172,-3.767,-3.3757,-6
0.3929,0.6786,-4.2924,-6,-4.2924,-4.6778
0.3929,0.75,-4.2924,-3.9957,-3.9957,-6
0.3929,0.8214,-4.1487,-3.9957,-6,-6
0.3929,0.8929,-6,-6,-6,-6
0.3929,0.9643,-6,-6,-6,-6
0.4643,0.0357,-2.1123,-2.3133,-2.4774,-2.8011
0.4643,0.1071,-3.3179,-2.9389,-2.8693,-4.1487
0.4643,0.1786,-3.5834,-3.0311,-2.7518,-6
0.4643,0.25,-3.4672,-3.3363,-3.0264,-4.6778
0.4643,0.3214,-3.719,-3.3002,-2.8857,-6
0.4643,0.3929,-3.719,-3.3363,-3.2,-6
0.4643,0.4643,-3.8508,-3.2211,-3.2434,-4.1487
0.4643,0.5357,-3.9172,-3.767,-3.3757,-6
0.4643,0.6071,-3.9957,-3.719,-4.2924,-6
0.4643,0.6786,-4.2924,-3.9172,-3.7932,-6
0.4643,0.75,-4.6778,-3.9957,-3.5072,-6
0.4643,0.8214,-6,-4.6778,-6,-6
0.4643,0.8929,-6,-4.2924,-6,-6
0.4643,0.9643,-6,-6,-6,-6
0.5357,0.0357,-2.1655,-2.3777,-2.5589,-2.8959
0.5357,0.1071,-3.3179,-2.9582,-2.9205,-6
0.5357,0.1786,-3.6556,-3.3363,-3.2434,-4.2924
0.5357,0.25,-3.767,-3.2749,-3.1073,-6
0.5357,0.3214,-3.719,-3.5834,-3.2434,-4.6778
0.5357,0.3929,-3.8508,-3.2588,-3.1361,-6
0.5357,0.4643,-3.9172,-3.5072,-3.2832,-6
0.5357,0.5357,-4.1487,-3.4672,-3.5072,-6
0.5357,0.6071,-4.2924,-3.618,-3.5072,-6
0.5357,0.6786,-4.2924,-3.8508,-3.9957,-6
0.5357,0.75,-6,-4.1487,-4.2924,-6
0.5357,0.8214,-4.6778,-3.9172,-6,-6
0.5357,0.8929,-6,-4.6778,-4.2924,-6
0.5357,0.9643,-6,-6,-4.2924,-6
0.6071,0.0357,-2.3001,-2.4033,-2.7142,-3.0311
0.6071,0.1071,-3.3363,-3.1864,-3.0039,-4.6778
0.6071,0.1786,-3.5072,-3.4425,-3.0501,-6
0.6071,0.25,-3.6556,-3.5834,-3.4425,-6
0.6071,0.3214,-3.767,-3.4425,-3.2434,-6
0.6071,0.3929,-3.9957,-3.5834,-3.327,-4.6778
0.6071,0.4643,-3.8508,-3.767,-3.4425,-6
0.6071,0.5357,-3.9957,-3.5834,-3.6757,-6
0.6071,0.6071,-4.2924,-3.719,-3.5834,-6
0.6071,0.6786,-3.8508,-3.9172,-3.6757,-6
0.6071,0.75,-4.2924,-4.1487,-4.2924,-6
0.6071,0.8214,-6,-4.2924,-4.2924,-6
0.6071,0.8929,-6,-4.6778,-6,-6
0.6071,0.9643,-6,-6,-6,-6
0.6786,0.0357,-2.3486,-2.5405,-2.7518,-2.9952
0.6786,0.1071,-3.4425,-3.1421,-3.0501,-4.1487
0.6786,0.1786,-3.6556,-3.3862,-3.1073,-4.6778
0.6786,0.25,-3.9957,-3.5361,-3.5072,-6
0.6786,0.3214,-4.2924,-3.767,-3.5834,-6
0.6786,0.3929,-4.6778,-3.5834,-3.6757,-6
0.6786,0.4643,-3.9957,-3.9172,-3.7932,-6
0.6786,0.5357,-3.9957,-3.5834,-3.9957,-6
0.6786,0.6071,-3.9172,-3.767,-3.6757,-6
0.6786,0.6786,-3.9957,-3.9172,-4.2924,-4.6778
0.6786,0.75,-3.9957,-3.6556,-3.9957,-6
0.6786,0.8214,-4.2924,-3.9957,-4.2924,-6
0.6786,0.8929,-4.6778,-4.2924,-4.2924,-6
0.6786,0.9643,-6,-4.2924,-6,-6
0.75,0.0357,-2.3978,-2.5558,-2.6107,-3.1302
0.75,0.1071,-3.5072,-3.3179,-3.0501,-3.9172
0.75,0.1786,-3.9957,-3.4191,-3.4425,-6
0.75,0.25,-3.767,-3.6556,-3.9957,-6
0.75,0.3214,-6,-3.719,-3.6757,-6
0.75,0.3929,-4.2924,-3.5834,-3.7932,-6
0.75,0.4643,-4.1487,-4.1487,-3.2832,-6
0.75,0.5357,-4.6778,-3.9172,-3.5834,-6
0.75,0.6071,-4.1487,-3.8508,-3.2,-6
0.75,0.6786,-3.9172,-3.767,-3.4425,-6
0.75,0.75,-4.2924,-3.767,-3.9957,-6
0.75,0.8214,-4.1487,-4.1487,-6,-6
0.75,0.8929,-4.2924,-4.6778,-6,-6
0.75,0.9643,-6,-6,-6,-6
0.8214,0.0357,-2.4533,-2.5637,-2.8066,-3.2358
0.8214,0.1071,-3.5834,-3.3655,-3.2434,-3.9957
0.8214,0.1786,-3.9957,-3.5361,-3.5834,-4.2924
0.8214,0.25,-3.9172,-3.9957,-3.5072,-4.6778
0.8214,0.3214,-3.9957,-3.9957,-3.5072,-6
0.8214,0.3929,-4.1487,-3.618,-3.6757,-6
0.8214,0.4643,-4.6778,-3.9957,-3.7932,-6
0.8214,0.5357,-4.2924,-3.9172,-3.5834,-6
0.8214,0.6071,-3.767,-4.2924,-3.5072,-6
0.8214,0.6786,-3.8508,-3.9172,-3.6757,-6
0.8214,0.75,-4.2924,-3.9172,-3.4425,-6
0.8214,0.8214,-4.6778,-3.8508,-3.9957,-6
0.8214,0.8929,-4.6778,-3.9957,-4.2924,-6
0.8214,0.9643,-6,-4.6778,-6,-6
0.8929,0.0357,-2.4961,-2.6574,-2.8353,-3.3363
0.8929,0.1071,-3.9957,-3.3862,-3.7932,-4.2924
0.8929,0.1786,-3.9957,-3.6556,-3.4425,-4.6778
0.8929,0.25,-3.9957,-3.719,-3.7932,-6
0.8929,0.3214,-4.6778,-4.1487,-3.7932,-6
0.8929,0.3929,-4.2924,-3.8508,-3.7932,-6
0.8929,0.4643,-4.2924,-4.6778,-3.7932,-6
0.8929,0.5357,-3.9957,-3.9957,-4.2924,-6
0.8929,0.6071,-4.6778,-4.2924,-4.2924,-6
0.8929,0.6786,-3.9957,-3.8508,-3.7932,-6
0.8929,0.75,-3.8508,-3.9172,-3.7932,-6
0.8929,0.8214,-4.1487,-3.618,-3.6757,-6
0.8929,0.8929,-3.9957,-3.767,-3.5834,-6
0.8929,0.9643,-4.6778,-4.1487,-6,-6
0.9643,0.0357,-2.48,-2.5916,-2.8207,-3.2211
0.9643,0.1071,-3.9172,-3.3179,-3.4425,-6
0.9643,0.1786,-3.9172,-3.719,-3.5834,-6
0.9643,0.25,-4.6778,-4.2924,-3.7932,-6
0.9643,0.3214,-4.1487,-3.9172,-4.2924,-6
0.9643,0.3929,-4.1487,-3.9957,-4.2924,-6
0.9643,0.4643,-6,-4.1487,-4.2924,-6
0.9643,0.5357,-6,-4.2924,-6,-6
0.9643,0.6071,-4.1487,-4.2924,-4.2924,-6
0.9643,0.6786,-6,-4.2924,-3.7932,-6
0.9643,0.75,-4.6778,-4.2924,-3.7932,-6
0.9643,0.8214,-6,-4.2924,-3.9957,-6
0.9643,0.8929,-4.1487,-4.1487,-3.9957,-6
0.9643,0.9643,-3.5834,-3.5834,-4.2924,-6

==> data/score.csv <==
bins,cross,self
0.025,0.719,0.335
0.075,0.097,0.215
0.125,0.046,0.138
0.175,0.03,0.091
0.225,0.019,0.061
0.275,0.015,0.041
0.325,0.012,0.029
0.375,0.009,0.02
0.425,0.007,0.015
0.475,0.007,0.012
0.525,0.006,0.009
0.575,0.005,0.008
0.625,0.004,0.006
0.675,0.004,0.005
0.725,0.004,0.004
0.775,0.003,0.003
0.825,0.003,0.002
0.875,0.003,0.001
0.925,0.002,0.001
0.975,0.003,0.004

==> data/score2.csv <==
bins,cross,self
0.05,0.816,0.55
0.15,0.076,0.229
0.25,0.033,0.102
0.35,0.021,0.049
0.45,0.014,0.027
0.55,0.011,0.017
0.65,0.008,0.011
0.75,0.007,0.007
0.85,0.007,0.004
0.95,0.005,0.005

==> data/snap_problem.csv <==
ratio,qa-comp,qa-other,ours
1,93.13,93.13,93.13
0.9,93.13,92.57,93.13
0.8,92.92,92.06,93.33
0.7,93.02,90.05,93.61
0.6,93.13,87.91,93.83
0.5,92.92,83.17,93.56
0.4,93.13,75.74,93.17
0.3,91.11,65.31,92.66
0.2,88.07,53.24,91.64
0.1,86.04,38.64,82.31

==> data/uniform.csv <==
squad,snap-head,ours-head,snap,ours
1,92.9,92.9,92.9,92.9
0.9,86.2,92.9,89.9,92.9
0.8,81,92.8,83.3,93.1
0.7,73.4,93,78.1,93.4
0.6,67.7,91.7,68.6,93.6
0.5,61.4,88.1,60.2,93.3
0.4,53.7,85.4,48.7,93
0.3,48.3,77.9,41.6,92.4
0.2,40.7,67.3,32.21,91.42
0.1,29.2,42.7,21.13,82.12
